Searching for Saturn's X-rays during a rare Jupiter Magnetotail Crossing using Chandra

Every 19 years, Saturn passes through Jupiter's 'flapping' magnetotail. Here, we report Chandra X-ray observations of Saturn planned to coincide with this rare planetary alignment and to analyse Saturn's magnetospheric response when transitioning to this unique parameter space. We analyse three Director's Discretionary Time (DDT) observations from the High Resolution Camera (HRC-I) on-board Chandra, taken on November 19, 21 and 23 2020 with the aim to find auroral and/or disk emissions. We infer the conditions in the kronian system by looking at coincident soft X-ray solar flux data from the Geostationary Operational Environmental Satellite (GOES) and Hubble Space Telescope (HST) observations of Saturn's ultraviolet (UV) auroral emissions. The large Saturn-Sun-Earth angle during this time would mean that most flares from the Earth-facing side of the Sun would not have impacted Saturn. We find no significant detection of Saturn's disk or auroral emissions in any of our observations. We calculate the 3$\sigma$ upper band energy flux of Saturn during this time to be 0.9 - 3.04 $\times$ 10$^{14}$ erg cm$^{-2}$ s$^{-1}$ which agrees with fluxes found from previous modelled spectra of the disk emissions. We conclude by discussing the implications of this non-detection and how it is imperative that the next fleet of X-ray telescope (such as Athena and the Lynx mission concept) continue to observe Saturn with their improved spatial and spectral resolution and very enhanced sensitivity to help us finally solve the mysteries behind Saturn's apparently elusive X-ray aurora.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
